Requirements on the gain calibration for LiteBIRD polarisation data with blind component separation

Future cosmic microwave background (CMB) experiments are primarily targeting a detection of the primordial $B$-mode polarisation. The faintness of this signal requires exquisite control of systematic effects which may bias the measurements. In this work, we derive requirements on the relative calibration accuracy of the overall polarisation gain ($\Delta g_\nu$) for LiteBIRD experiment, through the application of the blind Needlet Internal Linear Combination (NILC) foreground-cleaning method. We find that minimum variance techniques, as NILC, are less affected by gain calibration uncertainties than a parametric approach, which requires a proper modelling of these instrumental effects. The tightest constraints are obtained for frequency channels where the CMB signal is relatively brighter (166 GHz channel, $\Delta {g}_\nu \approx 0.16 \%$), while, with a parametric approach, the strictest requirements were on foreground-dominated channels. We then propagate gain calibration uncertainties, corresponding to the derived requirements, into all frequency channels simultaneously. We find that the overall impact on the estimated $r$ is lower than the required budget for LiteBIRD by almost a factor $5$. The adopted procedure to derive requirements assumes a simple Galactic model. We therefore assess the robustness of obtained results against more realistic scenarios by injecting the gain calibration uncertainties, according to the requirements, into LiteBIRD simulated maps and assuming intermediate- and high-complexity sky models. In this case, we employ the so-called Multi-Clustering NILC (MC-NILC) foreground-cleaning pipeline and obtain that the impact of gain calibration uncertainties on $r$ is lower than the LiteBIRD gain systematics budget for the intermediate-complexity sky model. For the high-complexity case, instead, it would be necessary to tighten the requirements by a factor $1.8$.

==> authors_affiliations_LB_2023.41_general_arxivmeta.txt <==
F. Carralot, A. Carones, N. Krachmalnicoff, T. Ghigna, A. Novelli, L. Pagano, F. Piacentini, C. Baccigalupi, D. Adak, A. Anand, J. Aumont, S. Azzoni, M. Ballardini, A. J. Banday, R. B. Barreiro, N. Bartolo, S. Basak, A. Basyrov, M. Bersanelli, M. Bortolami, T. Brinckmann, F. Cacciotti, P. Campeti, E. Carinos, F. J. Casas, K. Cheung, L. Clermont, F. Columbro, G. Conenna, G. Coppi, A. Coppolecchia, F. Cuttaia, P. de Bernardis, M. De Lucia, S. Della Torre, E. Di Giorgi, P. Diego-Palazuelos, T. Essinger-Hileman, E. Ferreira, F. Finelli, C. Franceschet, G. Galloni, M. Galloway, M. Gervasi, R. T. Génova-Santos, S. Giardiello, C. Gimeno-Amo, E. Gjerløw, A. Gruppuso, M. Hazumi, S. Henrot-Versillé, L. T. Hergt, E. Hivon, H. Ishino, B. Jost, K. Kohri, L. Lamagna, C. Leloup, M. Lembo, F. Levrier, A. I. Lonappan, M. López-Caniego, G. Luzzi, J. Macias-Perez, E. Martínez-González, S. Masi, S. Matarrese, T. Matsumura, S. Micheli, M. Monelli, L. Montier, G. Morgante, B. Mot, L. Mousset, Y. Nagano, R. Nagata, T. Namikawa, P. Natoli, I. Obata, A. Occhiuzzi, A. Paiella, D. Paoletti, G. Pascual-Cisneros, G. Patanchon, V. Pavlidou, G. Pisano, G. Polenta, L. Porcelli, G. Puglisi, N. Raffuzzi, M. Remazeilles, J. A. Rubiño-Martín, M. Ruiz-Granda, J. Sanghavi, D. Scott, M. Shiraishi, R. M. Sullivan, Y. Takase, K. Tassis, L. Terenzi, M. Tomasi, M. Tristram, L. Vacher, B. van Tent, P. Vielva, G. Weymann-Despres, E. J. Wollack, M. Zannoni, Y. Zhou, for the LiteBIRD Collaboration
